Block-Sample MAC-Bayes Generalization Bounds

We present a family of novel block-sample MAC-Bayes bounds (mean approximately correct). While PAC-Bayes bounds (probably approximately correct) typically give bounds for the generalization error that hold with high probability, MAC-Bayes bounds have a similar form but bound the expected generalization error instead. The family of bounds we propose can be understood as a generalization of an expectation version of known PAC-Bayes bounds. Compared to standard PAC-Bayes bounds, the new bounds contain divergence terms that only depend on subsets (or \emph{blocks}) of the training data. The proposed MAC-Bayes bounds hold the promise of significantly improving upon the tightness of traditional PAC-Bayes and MAC-Bayes bounds. This is illustrated with a simple numerical example in which the original PAC-Bayes bound is vacuous regardless of the choice of prior, while the proposed family of bounds are finite for appropriate choices of the block size. We also explore the question whether high-probability versions of our MAC-Bayes bounds (i.e., PAC-Bayes bounds of a similar form) are possible. We answer this question in the negative with an example that shows that in general, it is not possible to establish a PAC-Bayes bound which (a) vanishes with a rate faster than $\mathcal{O}(1/\log n)$ whenever the proposed MAC-Bayes bound vanishes with rate $\mathcal{O}(n^{-1/2})$ and (b) exhibits a logarithmic dependence on the permitted error probability.

==> plots.csv <==
num_training_samples,mc,kl1,cat1,diff1,klnhalf,catnhalf,diffnhalf,klsqrt,catsqrt,diffsqrt
2,0.22660316515838277,0.5461563834104536,0.3535533905932738,0.5,0.5461563834104536,0.3535533905932738,0.5,0.6054367700803107,0.4619397662556434,0.6532814824381883
3,0.14006753650110443,0.48557882484719855,0.25,0.3535533905932738,0.4823345544698941,0.28867513459481287,0.408248290463863,0.48813351240493413,0.3139815150997772,0.44403691698855763
4,0.10193427476578198,0.4636307386343716,0.2041241452319315,0.28867513459481287,0.43870844117134306,0.25,0.3535533905932738,0.43870844117134306,0.25,0.3535533905932738
5,0.07985984574591543,0.4522574434323733,0.1767766952966369,0.25,0.40636099056098174,0.22360679774997896,0.31622776601683794,0.4095201982670594,0.21266270208801,0.3007504775037729
6,0.06658327885591013,0.4452940546874462,0.15811388300841897,0.22360679774997896,0.3810570085186292,0.2041241452319315,0.28867513459481287,0.3894456526938414,0.18763317207145588,0.26535337669453757
7,0.054409064816391274,0.4405906586314781,0.14433756729740643,0.2041241452319315,0.3605084370726224,0.1889822365046136,0.2672612419124244,0.37439504790117417,0.1694331525637537,0.23961466227129022
8,0.048256192804480944,0.43720011207355514,0.1336306209562122,0.1889822365046136,0.3433560798500489,0.1767766952966369,0.25,0.3624725240655718,0.15546895593845794,0.21986630601615234
9,0.04512537685963342,0.43463984532022176,0.125,0.1767766952966369,0.32873375574130254,0.16666666666666666,0.23570226039551584,0.35266288493096826,0.14433756729740643,0.2041241452319315
10,0.03909110872300746,0.43263805198904454,0.11785113019775792,0.16666666666666666,0.316059024295858,0.15811388300841897,0.22360679774997896,0.3443658970533194,0.13520703086259347,0.19121161677407733
11,0.03600973915468274,0.4310299237175841,0.11180339887498948,0.15811388300841897,0.30492333065268284,0.15075567228888181,0.21320071635561044,0.3372000380317031,0.12754956608010098,0.1803823262252821
12,0.03332118239944105,0.42970970608495995,0.10660035817780522,0.15075567228888181,0.295030147836198,0.14433756729740643,0.2041241452319315,0.33090904661232584,0.12101254323579684,0.17113757986132444
13,0.03202798434036247,0.4286064182984816,0.10206207261596575,0.14433756729740643,0.28615812391932627,0.1386750490563073,0.19611613513818404,0.32531315615723894,0.11535046679000943,0.16313019456049863
14,0.028404716128916777,0.42767064401870153,0.09805806756909202,0.1386750490563073,0.2781380858936029,0.1336306209562122,0.1889822365046136,0.3202817619491247,0.11038661263558153,0.15611024469366466
15,0.02520616785847757,0.42686691903748847,0.0944911182523068,0.1336306209562122,0.2708381245215844,0.12909944487358055,0.18257418583505536,0.31571719778617613,0.10599018189651717,0.14989275271644587
16,0.023914515016277994,0.426169131300379,0.09128709291752768,0.12909944487358055,0.2641535982742725,0.125,0.1767766952966369,0.31154464244576546,0.10206207261596575,0.14433756729740643
17,0.02271659745518969,0.42555762845939715,0.08838834764831845,0.125,0.25800024294950263,0.12126781251816648,0.17149858514250885,0.3077055878909059,0.09852567975201365,0.13933635254732593
18,0.021968600351567412,0.4250173364892977,0.08574929257125442,0.12126781251816648,0.2523093047359428,0.11785113019775792,0.16666666666666666,0.3041534688910803,0.09532075341875959,0.13480390226043137
19,0.022047954550518743,0.4245364997081297,0.08333333333333333,0.11785113019775792,0.24702402822947325,0.11470786693528089,0.16222142113076254,0.30085065375991366,0.09239918431993874,0.13067217961746877
20,0.018929200909686156,0.4241058152258789,0.08111071056538127,0.11470786693528089,0.24209707387001647,0.11180339887498948,0.15811388300841897,0.29776632006239856,0.0897220414504671,0.12688612786305156
21,0.01969801067201446,0.4237178249023592,0.07905694150420949,0.11180339887498948,0.23748858665015404,0.10910894511799618,0.1543033499620919,0.29487492196046194,0.08725744560766692,0.12340066299639522
22,0.018317867347993063,0.42336647965133856,0.07715167498104596,0.10910894511799618,0.23316472995400847,0.10660035817780522,0.15075567228888181,0.2921550629000169,0.08497901408847988,0.12017847424102257
23,0.019079606480457038,0.4230468216661183,0.07537783614444091,0.10660035817780522,0.22909655730834028,0.10425720702853739,0.14744195615489714,0.28958865209825607,0.0828647040106874,0.11718838825394634
24,0.017253880364299277,0.4227547489368771,0.07372097807744857,0.10425720702853739,0.22525913343737516,0.10206207261596575,0.14433756729740643,0.28716026362024755,0.08089593910213923,0.11440413421915328
25,0.01611225636329828,0.4224868382249554,0.07216878364870322,0.10206207261596575,0.22163084183903978,0.1,0.1414213562373095,0.2848566426096639,0.07905694150420949,0.11180339887498948
26,0.0160710394347159,0.42224021023581626,0.07071067811865475,0.1,0.2181928337014476,0.09805806756909202,0.1386750490563073,0.282666320098485,0.07733421413379023,0.10936709446347125
27,0.015420209498786511,0.422012425702939,0.06933752452815364,0.09805806756909202,0.2149285851799313,0.09622504486493763,0.13608276348795434,0.28057930908166046,0.07571613516088446,0.10707878523499717
28,0.014348646888590869,0.4218014044187335,0.06804138174397717,0.09622504486493763,0.21182353864578174,0.0944911182523068,0.1336306209562122,0.2785868622081377,0.07419263704185923,0.10492423353282179
29,0.013592183050416156,0.421605361510349,0.0668153104781061,0.0944911182523068,0.20886480965353416,0.09284766908852593,0.13130643285972254,0.27668127674831183,0.0727549500702116,0.1028910371190706
30,0.012633788892725352,0.42142275682214,0.06565321642986127,0.09284766908852593,0.20604094581381352,0.09128709291752768,0.12909944487358055,0.2748557362329023,0.07139539568593413,0.1009683368700416
31,0.012640211208522285,0.4212522543638823,0.06454972243679027,0.09128709291752768,0.203341727011236,0.08980265101338746,0.1270001270001905,0.2731041808243688,0.07010721854258824,0.09914657928318282
32,0.01270662822911559,0.42109268956430773,0.06350006350009525,0.08980265101338746,0.2007579988163546,0.08838834764831845,0.125,0.27142120041068407,0.06888444904145277,0.09741732207102086
33,0.012557650716023733,0.42094304263164434,0.0625,0.08838834764831845,0.198281532744411,0.08703882797784893,0.12309149097933274,0.26980194582385264,0.06772179002047232,0.09577307391513488
34,0.011651641933422526,0.42080241673244356,0.06154574548966637,0.08703882797784893,0.19590490837724026,0.08574929257125442,0.12126781251816648,0.2682420546320206,0.06661452274610485,0.09420716151855252
35,0.011076442776278202,0.42067002000168924,0.06063390625908324,0.08574929257125442,0.19362141340493308,0.08451542547285165,0.11952286093343936,0.2667375887375348,0.06555842844548332,0.09271361863546862
36,0.011787554682837776,0.420545150621684,0.05976143046671968,0.08451542547285165,0.19142495844426682,0.08333333333333333,0.11785113019775792,0.26528498160578595,0.06454972243679027,0.09128709291752768
37,0.010064644127224263,0.42042718437585425,0.05892556509887896,0.08333333333333333,0.1893100041117345,0.08219949365267865,0.11624763874381928,0.26388099340185944,0.06358499853939381,0.08992276729788416
38,0.010426462598412988,0.4203155642114204,0.05812381937190964,0.08219949365267865,0.18727149831416184,0.08111071056538127,0.11470786693528089,0.26252267266012613,0.06266118192339146,0.088616293310388
39,0.009577204164753736,0.42020979144255655,0.05735393346764044,0.08111071056538127,0.18530482210175764,0.08006407690254357,0.11322770341445958,0.2612073233820916,0.061775488927677265,0.08736373426375015
40,0.009578614489691892,0.42010941830089277,0.05661385170722979,0.08006407690254357,0.18340574273100546,0.07905694150420949,0.11180339887498948,0.25993247666912306,0.06092539266332905,0.08616151659738622
41,0.009272384897573345,0.420014041598595,0.05590169943749474,0.07905694150420949,0.18157037282606617,0.07808688094430304,0.11043152607484655,0.2586958661631209,0.06010859344471382,0.0850063880646848
42,0.009181363402050073,0.4199232973148682,0.055215763037423274,0.07808688094430304,0.1797951347208968,0.07715167498104596,0.10910894511799618,0.2574954067002127,0.05932299326881805,0.08389538164133031
43,0.009311690125465488,0.419836855952615,0.05455447255899809,0.07715167498104596,0.17807672922042894,0.07624928516630233,0.10783277320343841,0.2563291756879128,0.05856667370482156,0.08282578425643837
44,0.008435068409444808,0.4197544185403798,0.053916386601719206,0.07624928516630233,0.17641210814579694,0.07537783614444091,0.10660035817780522,0.25519539680080666,0.057837876669047585,0.0817951096042295
45,0.008581847017554786,0.4196757131773239,0.05330017908890261,0.07537783614444091,0.1747984501318632,0.07453559924999299,0.10540925533894598,0.2540924256581596,0.05713498765135436,0.08080107442256464
46,0.0091829092054039,0.4196004920370853,0.05270462766947299,0.07453559924999299,0.17323313922988418,0.07372097807744857,0.10425720702853739,0.2530187372023513,0.056456521032533846,0.07984157772861125
47,0.008512009450315782,0.41952852876095825,0.05212860351426869,0.07372097807744857,0.17171374593779434,0.07293249574894728,0.10314212462587934,0.25197291454234083,0.05580110719199911,0.07891468258635999
48,0.008924648426030964,0.4194596161826206,0.05157106231293967,0.07293249574894728,0.17023801033815855,0.07216878364870322,0.10206207261596575,0.2509536390635351,0.05516748115379933,0.07801860004966513
49,0.00881682316123252,0.41939356433623654,0.05103103630798288,0.07216878364870322,0.16880382707164412,0.07142857142857142,0.10101525445522107,0.24995968163606871,0.05455447255899809,0.07715167498104596
50,0.007498006921590143,0.4193301987075932,0.050507627227610534,0.07142857142857142,0.16740923191371634,0.07071067811865475,0.1,0.24898989477886185,0.0539609967854076,0.07631237349309442
51,0.007591110926421218,0.41926935869436766,0.05,0.07071067811865475,0.166052389755614,0.07001400420140048,0.09901475429766743,0.24804320565791627,0.053386047062945224,0.07549927179790547
52,0.007208897198753644,0.4192108962469167,0.049507377148833714,0.07001400420140048,0.16473158381867894,0.06933752452815364,0.09805806756909202,0.24711860981491202,0.052828687455541264,0.07471104628199585
53,0.007331384434806712,0.4191546746653704,0.04902903378454601,0.06933752452815364,0.1634452059547334,0.06868028197434452,0.09712858623572641,0.2462151655369268,0.05228804659943177,0.0739464646509128
54,0.007566314360669864,0.41910056753245284,0.04856429311786321,0.06868028197434452,0.16219174790518184,0.06804138174397717,0.09622504486493763,0.24533198879051443,0.051763312103500686,0.07320437801012206
55,0.007317431347640357,0.4190484577644943,0.048112522432468816,0.06804138174397717,0.16096979340847006,0.06741998624632421,0.09534625892455922,0.24446824865386188,0.05125372553063845,0.07248371376757705
56,0.0072636703386485795,0.4189982367656379,0.04767312946227961,0.06741998624632421,0.15977801105997558,0.0668153104781061,0.0944911182523068,0.24362316318962576,0.0507585778903028,0.07178346925923734
57,0.006996838537473213,0.4189498036723841,0.0472455591261534,0.0668153104781061,0.15861514784073197,0.06622661785325219,0.0936585811581694,0.24279599570859922,0.05027720558195921,0.07110270601222698
58,0.006843960960390345,0.4189030646774104,0.0468292905790847,0.06622661785325219,0.15748002324195298,0.06565321642986127,0.09284766908852593,0.2419860513807984,0.04980898673713503,0.07044054457171797
59,0.006796651072783479,0.4188579324231301,0.046423834544262965,0.06565321642986127,0.15637152392139236,0.06509445549041193,0.09205746178983233,0.2411926741560651,0.04935333791468152,0.0697961598273249
60,0.00618989247883535,0.4188143254567386,0.046028730894916166,0.06509445549041193,0.15528859883538945,0.06454972243679027,0.09128709291752768,0.24041524396100644,0.04890971110969535,0.06916877678308121
61,0.007278561161342623,0.4187721677395952,0.04564354645876384,0.06454972243679027,0.1542302547971974,0.06401843996644799,0.09053574604251853,0.23965317414315776,0.0484775910415682,0.0685576667221622
62,0.006272851082612868,0.4187313882047239,0.045267873021259265,0.06401843996644799,0.15319555241803032,0.06350006350009525,0.08980265101338746,0.23890590913676135,0.048056492690941234,0.06796214372361262
63,0.006338173098017738,0.4186919203570143,0.04490132550669373,0.06350006350009525,0.15218360239233739,0.06299407883487121,0.0890870806374748,0.238172922327587,0.04764595905905074,0.06738156149358278
64,0.006648040266741095,0.41865370191139273,0.0445435403187374,0.06299407883487121,0.15119356209321877,0.0625,0.08838834764831845,0.23745371409685,0.0472455591261534,0.0668153104781061
65,0.006713700071451066,0.4186166744648215,0.04419417382415922,0.0625,0.1502246324477445,0.06201736729460423,0.08770580193070292,0.23674781002657033,0.046854885988491614,0.06626281522836995
66,0.005835462552808098,0.41858078319849235,0.04385290096535146,0.06201736729460423,0.1492760550652966,0.06154574548966637,0.08703882797784893,0.23605475925070654,0.04647355515566255,0.06572353199283205
67,0.005737831168389835,0.41854597660702186,0.04351941398892446,0.06154574548966637,0.14834710959499672,0.06108472217815261,0.08638684255813601,0.23537413293814116,0.04610120299234595,0.06519694651349076
68,0.005656174166517482,0.41851220625183366,0.04319342127906801,0.06108472217815261,0.14743711129086295,0.06063390625908324,0.08574929257125442,0.23470552289511412,0.04573748529016676,0.06468257200619378
69,0.0053408685087515395,0.41847942653624437,0.04287464628562721,0.06063390625908324,0.14654540876561,0.0601929265428846,0.08512565307587486,0.23404854027604005,0.04538207595706007,0.06417994730712032
70,0.005123494445299355,0.4184475945000579,0.04256282653793743,0.0601929265428846,0.14567138191600623,0.05976143046671968,0.08451542547285165,0.23340281439281677,0.04503466581289817,0.06368863516954056
71,0.005013532557935834,0.4184166696317208,0.042257712736425826,0.05976143046671968,0.1448144400044666,0.05933908290969267,0.08391813582966891,0.232767991613769,0.04469496148136086,0.06320822069668361
72,0.005356378980421867,0.4183866136963132,0.041959067914834454,0.05933908290969267,0.14397401988312183,0.05892556509887896,0.08333333333333333,0.23214373434428234,0.044362684369103185,0.06273830989806264
73,0.005688646120802452,0.41835739057783766,0.041666666666666664,0.05892556509887896,0.14314958434798597,0.05852057359806528,0.0827605888602368,0.23152972008199116,0.04403756972421961,0.06227852835794218
74,0.005510755101244145,0.4183289661344402,0.0413802944301184,0.05852057359806528,0.14234062061207306,0.05812381937190964,0.08219949365267865,0.23092564054009768,0.04371936576683707,0.061828520005810995
75,0.004825436375519037,0.41830130806534127,0.04109974682633932,0.05812381937190964,0.14154663888740296,0.05773502691896258,0.08164965809277261,0.23033120083303524,0.04340783288540567,0.06138794597976554
76,0.005736458587929624,0.4182743857883877,0.040824829046386304,0.05773502691896258,0.14076717106680883,0.05735393346764044,0.08111071056538127,0.2297461187192512,0.043102742892908046,0.06095648357463109
77,0.005591903385088409,0.4182481703272491,0.040555355282690636,0.05735393346764044,0.14000176949732426,0.05698028822981897,0.08058229640253803,0.22917012389638877,0.042803878337785976,0.060533825267464855
78,0.0053927362878494174,0.41822263420738354,0.040291148201269014,0.05698028822981897,0.1392500058377011,0.05661385170722979,0.08006407690254357,0.22860295734459302,0.04251103186489688,0.06011967781381198
79,0.004712648227392613,0.4181977513599881,0.04003203845127178,0.05661385170722979,0.1385114699933027,0.0562543950463012,0.07955572841757301,0.2280443707140684,0.042224005622269266,0.05971376140873102
80,0.005249830725510662,0.4181734970332278,0.039777864208786505,0.0562543950463012,0.1377857691222345,0.05590169943749474,0.07905694150420949,0.22749412575337102,0.04194261070983337,0.05931580890718138
81,0.004707182499115058,0.41814984771010777,0.03952847075210474,0.05590169943749474,0.13707252670713313,0.05555555555555555,0.07856742013183861,0.2269519937752411,0.041666666666666664,0.05892556509887896
82,0.004782074691815771,0.4181267810324155,0.039283710065919304,0.05555555555555555,0.1363713816875317,0.055215763037423274,0.07808688094430304,0.2264177551570681,0.041396000993618357,0.0585427860331852
83,0.004812000680516783,0.4181042757302163,0.03904344047215152,0.055215763037423274,0.1356819876481704,0.05488212999484517,0.0776150525706333,0.2258911988733398,0.04113044870846772,0.058167238390006
84,0.00495823378808919,0.4180823115564348,0.03880752628531665,0.05488212999484517,0.1350040120590255,0.05455447255899809,0.07715167498104596,0.225372122057659,0.04086985193103166,0.0577986988930452
85,0.005016764996199743,0.41806086922609914,0.03857583749052298,0.05455447255899809,0.13433713556319524,0.05423261445466404,0.07669649888473705,0.22486032959212168,0.04061405949587063,0.05743695376208803
86,0.004713429922613941,0.4180399303598646,0.038348249442368525,0.05423261445466404,0.1336810513091099,0.053916386601719206,0.07624928516630233,0.22435563372203945,0.040362926590452194,0.05708179820128712
87,0.004742297956335622,0.4180194774314701,0.038124642583151166,0.053916386601719206,0.133035464323833,0.05360562674188974,0.07580980435789034,0.2238578536941593,0.040116314416820675,0.056733035920691115
88,0.0050357640974471075,0.4179994937188103,0.03790490217894517,0.05360562674188974,0.1324000909244889,0.05330017908890261,0.07537783614444091,0.22336681541668976,0.0398740898749917,0.05639047868849697
89,0.004560670683208675,0.41797996325833714,0.037688918072220454,0.05330017908890261,0.13177465816509762,0.052999894000318,0.07495316889958614,0.22288235113958085,0.03963612526644433,0.05605394591172448
90,0.004739801451291285,0.4179608708025295,0.03747658444979307,0.052999894000318,0.13115890331631883,0.05270462766947299,0.07453559924999299,0.22240429915363363,0.039402298016222276,0.05572326424320804
91,0.004002025175846833,0.4179422017801926,0.037267799624996496,0.05270462766947299,0.13055257337580956,0.052414241836095915,0.07412493166611012,0.22193250350712956,0.03917249041228125,0.05539826721297818
92,0.004738549982946705,0.41792394225936935,0.03706246583305506,0.052414241836095915,0.1299554246070822,0.05212860351426869,0.07372097807744857,0.22146681373877447,0.03894658936083361,0.05507879488226658
93,0.004056051353263885,0.41790607891266696,0.036860489038724284,0.05212860351426869,0.12936722210491733,0.05184758473652126,0.07332355751067665,0.22100708462584803,0.038724486156544065,0.054764693518513784
94,0.004371067969100395,0.41788859898481523,0.036661778755338326,0.05184758473652126,0.1287877393855374,0.05157106231293967,0.07293249574894728,0.2205531759465358,0.0385060762665243,0.05445581528989142
95,0.0044997295246494385,0.4178714902622921,0.03646624787447364,0.05157106231293967,0.1282167579998858,0.051298917604257706,0.07254762501100116,0.22010495225550014,0.038291259127159014,0.05415201797797084
96,0.004343242379436275,0.4178547410448642,0.03627381250550058,0.051298917604257706,0.12765406716848343,0.05103103630798288,0.07216878364870322,0.21966228267181842,0.03807993795287345,0.053853164707279584
97,0.004536286573023176,0.41783834011890253,0.03608439182435161,0.05103103630798288,0.12709946343644934,0.05076730825668095,0.0717958158617738,0.21922504067848356,0.0378720195560228,0.053559123690586526
98,0.0030970906672726896,0.41782227673234557,0.0358979079308869,0.05076730825668095,0.1265527503473789,0.050507627227610534,0.07142857142857142,0.2187931039327214,0.03766741417714801,0.053269767988847305
99,0.003490109530165555,0.417806540571193,0.03571428571428571,0.050507627227610534,0.12601373813486993,0.050251890762960605,0.07106690545187015,0.2183663540864352,0.037466035324901094,0.05298497528482459
100,0.004151578229512111,0.41779112173742106,0.035533452725935076,0.050251890762960605,0.125482243430575,0.05,0.07071067811865475,0.21794467661613828,0.037267799624996496,0.05270462766947299
101,0.004086185994719742,0.4177760107282206,0.035355339059327376,0.05,0.12495808898774152,0.04975185951049946,0.07035975447302918,0.2175279606617816,0.03707262667759392,0.05242861144024794
102,0.004091497428243612,0.4177611984164668,0.03517987723651459,0.04975185951049946,0.12444110341927386,0.049507377148833714,0.07001400420140048,0.2171160988739267,0.036880438922562674,0.052156816910560705
103,0.004066695996070832,0.4177466760323351,0.03500700210070024,0.049507377148833714,0.1239311209494231,0.04926646390821465,0.06967330142916177,0.21670898726875282,0.03669116151211854,0.051889138229659765
104,0.003787005379773953,0.41773243514598674,0.034836650714580884,0.04926646390821465,0.12342798117827072,0.04902903378454601,0.06933752452815364,0.21630652509042286,0.036504722190361896,0.051625473212271865
105,0.0037376496259342857,0.4177184676512512,0.03466876226407682,0.04902903378454601,0.12293152885823289,0.048795003647426664,0.06900655593423542,0.21590861468036726,0.03632105117927966,0.051365723177384595
106,0.003542849528474261,0.41770476575023957,0.03450327796711771,0.048795003647426664,0.12244161368186429,0.04856429311786321,0.06868028197434452,0.21551516135307366,0.03614008107080608,0.05110979279559713
107,0.0037966097280550926,0.41769132193882746,0.03434014098717226,0.04856429311786321,0.12195809008029095,0.04833682445228318,0.06835859270246632,0.21512607327799987,0.035961746724565535,0.05085758994450681
108,0.0032571656897172323,0.4176781289929504,0.03417929635123316,0.04833682445228318,0.12148081703164623,0.048112522432468816,0.06804138174397717,0.21474126136725294,0.03578598517094787,0.05060902557163694
109,0.003752065254523128,0.4176651799556599,0.034020690871988585,0.048112522432468816,0.12100965787892706,0.04789131426105757,0.06772854614785964,0.21436063916870066,0.0356127355191911,0.0503640135644461
110,0.0037937491908390944,0.4176524681248897,0.03386427307392982,0.04789131426105757,0.12054448015672625,0.04767312946227961,0.06741998624632421,0.21398412276420567,0.03544193887016889,0.050122470626991
111,0.0034073635966040826,0.41763998704188987,0.033709993123162106,0.04767312946227961,0.12008515542633234,0.04745789978762495,0.06711560552140243,0.21361163067269043,0.035273538233601257,0.0498843161628448
112,0.003493544117830862,0.4176277304802836,0.033557802760701215,0.04745789978762495,0.11963155911872264,0.0472455591261534,0.0668153104781061,0.21324308375776269,0.03510747844942616,0.04964947216389963
113,0.0033099632113161286,0.4176156924357103,0.03340765523905305,0.0472455591261534,0.11918357038500503,0.047036043419179864,0.06651901052377393,0.21287840513964684,0.03494370611308727,0.04941786310470764
114,0.00343598509351504,0.41760386711601677,0.033259505261886965,0.047036043419179864,0.1187410719538936,0.0468292905790847,0.06622661785325219,0.21251752011118383,0.03478216950450982,0.04918941584203766
115,0.0032305314284130004,0.41759224893196534,0.033113308926626096,0.0468292905790847,0.11830394999582915,0.04662524041201569,0.0659380473395787,0.21216035605767736,0.034622818520551615,0.04896405951934647
116,0.0031554328856896524,0.41758083248842426,0.03296902366978935,0.04662524041201569,0.11787209399338033,0.046423834544262965,0.06565321642986127,0.21180684238037725,0.0344656046107301,0.048741725475883194
117,0.003691847841325581,0.41756961257601455,0.032826608214930636,0.046423834544262965,0.11744539661758462,0.04622501635210243,0.06537204504606135,0.21145691042340542,0.03431048071603979,0.04852234716016401
118,0.003468321268533806,0.4175585841631835,0.032686022523030676,0.04622501635210243,0.11702375360990845,0.046028730894916166,0.06509445549041193,0.21111049340394025,0.034157401210685945,0.04830586004757124
119,0.0036269226574805508,0.41754774238868136,0.032547227745205964,0.046028730894916166,0.11660706366952711,0.045834924851410566,0.06482037235521644,0.21076752634548798,0.03400632184657214,0.04809220156184679
120,0.0029219568977808365,0.4175370825544164,0.03241018617760822,0.045834924851410566,0.1161952283456417,0.04564354645876384,0.06454972243679027,0.21042794601407894,0.03385719970038906,0.04788131100026449
121,0.003131999535526998,0.41752660011866666,0.03227486121839514,0.04564354645876384,0.1157881519345693,0.045454545454545456,0.0642824346533225,0.2100916908572373,0.033709993123162106,0.04767312946227961
122,0.003444942236096656,0.41751629068962803,0.03214121732666125,0.045454545454545456,0.11538574138135706,0.045267873021259265,0.06401843996644799,0.2097587009455812,0.033564661692123965,0.04746759978146639
123,0.003632345439084518,0.41750615001927904,0.032009219983223994,0.045267873021259265,0.1149879061856864,0.045083481733371615,0.06375767130633384,0.20942891791691895,0.03342116616478674,0.047264666460566214
124,0.0029983626155238603,0.41749617399754446,0.03187883565316692,0.045083481733371615,0.1145945583118477,0.04490132550669373,0.06350006350009525,0.2091022849227155,0.03327946843509596,0.047064275609480025
125,0.0028013932675310356,0.4174863586467411,0.031750031750047626,0.04490132550669373,0.11420561210257792,0.044721359549995794,0.06324555320336758,0.20877874657680898,0.033139531491555976,0.046866374886048744
126,0.0033032357204689903,0.4174767001162895,0.03162277660168379,0.044721359549995794,0.11382098419656653,0.0445435403187374,0.06299407883487121,0.20845824890626702,0.03300131937722301,0.046670913439474805
127,0.003485958703654147,0.4174671946776774,0.031497039417435604,0.0445435403187374,0.11344059344944592,0.044367825470805686,0.06274558051381586,0.20814073930427504,0.03286479715146823,0.04647784185624703
128,0.003201968343510899,0.4174578387196607,0.03137279025690793,0.044367825470805686,0.11306436085809332,0.04419417382415922,0.0625,0.20782616648495864,0.03272993085341924,0.046287112108439096
129,0.0033879885487498483,0.41744862874368904,0.03125,0.04419417382415922,0.11269220948808067,0.04402254531628119,0.062257280636469035,0.20751448044004514,0.03259668746699366,0.04609867750425953
130,0.003072838562381559,0.4174395613595438,0.031128640318234518,0.04402254531628119,0.11232406440411881,0.04385290096535146,0.06201736729460423,0.20720563239727582,0.03246503488744359,0.045912492640738406
131,0.0032412303350587393,0.41743063328117735,0.031008683647302113,0.04385290096535146,0.1119598526033503,0.0436852028330519,0.06178020632152155,0.206899574780485,0.03233494188933449,0.045728513358442746
132,0.0026783629014770155,0.4174218413227424,0.030890103160760775,0.0436852028330519,0.11159950295135385,0.04351941398892446,0.06154574548966637,0.2065962611712668,0.03220637809588653,0.0455466966981185
133,0.0030216100187989907,0.41741318239480174,0.030772872744833184,0.04351941398892446,0.11124294612073043,0.043355498476206,0.06131393394849658,0.20629564627215466,0.03207931394961031,0.04536700085916332
134,0.002582689722116758,0.41740465350070843,0.03065696697424829,0.043355498476206,0.11089011453214885,0.04319342127906801,0.06108472217815261,0.20599768587124312,0.031953720684173195,0.045189385159839425
135,0.0031405740021891396,0.4173962517331484,0.030542361089076306,0.04319342127906801,0.11054094229773449,0.04303314829119352,0.06085806194501846,0.2057023368081847,0.03182957029743554,0.045013809999141174
136,0.0028963719231271737,0.41738797427083624,0.03042903097250923,0.04303314829119352,0.11019536516669194,0.04287464628562721,0.06063390625908324,0.20540955694149826,0.03170683552560012,0.04484023682023675
137,0.0025471197148943083,0.417379818375356,0.03031695312954162,0.04287464628562721,0.10985332047305776,0.04271788288583805,0.06041220933301769,0.20511930511712984,0.031585489818420666,0.04466862807540781
138,0.0025653001105060695,0.4173717813881413,0.030206104666508846,0.04271788288583805,0.10951474708548495,0.04256282653793743,0.0601929265428846,0.20483154113820762,0.0314655073154188,0.0444989471924151
139,0.00272365646300211,0.41736386072758574,0.0300964632714423,0.04256282653793743,0.10917958535896635,0.042409446483998546,0.059976014390406715,0.20454622573593859,0.03134686282306132,0.044331158542222276
140,0.003121333362412417,0.4173560538862781,0.029988007195203358,0.042409446483998546,0.10884777708840887,0.042257712736425826,0.05976143046671968,0.20426332054159532,0.031229531792852195,0.04416522740801333
141,0.0028705855956420757,0.41734835842835594,0.02988071523335984,0.042257712736425826,0.10851926546397477,0.042107596053325945,0.05954913341754137,0.20398278805954392,0.031113490300296646,0.04400111995544326
142,0.0032168712036465606,0.4173407719869715,0.029774566708770683,0.042107596053325945,0.10819399502811128,0.041959067914834454,0.05933908290969267,0.20370459164126836,0.030998715024696276,0.04383880320406411
143,0.0025922144924229364,0.41733329226186494,0.029669541454846335,0.041959067914834454,0.10787191163419292,0.04181210050035454,0.05913123959890826,0.2034286954603464,0.03088518322973699,0.04367824499987212
144,0.0027890399062670233,0.41732591701703864,0.02956561979945413,0.04181210050035454,0.10755296240670566,0.041666666666666664,0.05892556509887896,0.20315506448833665,0.030772872744833184,0.04351941398892446
145,0.0025916822686931624,0.41731864407852887,0.02946278254943948,0.041666666666666664,0.10723709570290496,0.041522739926869986,0.058722021951470346,0.20288366447153713,0.030661761947193632,0.04336227959197651
146,0.002238550756757709,0.4173114713322695,0.029361010975735173,0.041522739926869986,0.10692426107588385,0.0413802944301184,0.05852057359806528,0.20261446190857751,0.030551829744576403,0.043206811980093685
147,0.0026508969879829075,0.41730439672204267,0.02926028679903264,0.0413802944301184,0.1066144092389894,0.041239304942116126,0.05832118435198043,0.20234742402881045,0.030443055558701707,0.043052982051193595
148,0.002687448926931156,0.41729741824751415,0.029160592175990215,0.041239304942116126,0.10630749203153032,0.04109974682633932,0.05812381937190964,0.2020825187714676,0.030335419309293305,0.04290076140747726
149,0.002958950992573449,0.4172905339623473,0.02906190968595482,0.04109974682633932,0.10600346238571996,0.04096159602595202,0.057928444636349226,0.2018197147655482,0.03022890139872052,0.04275012233370958
150,0.0022671801662691,0.4172837419723934,0.028964222318174613,0.04096159602595202,0.10570227429480251,0.040824829046386304,0.05773502691896258,0.20155898131041008,0.030123482697214363,0.042601037776311815
151,0.0032257300461967253,0.41727704043395397,0.02886751345948129,0.040824829046386304,0.10540388278231279,0.04068942293855797,0.0575435337648436,0.20130028835703376,0.030019144528632555,0.042453481323230256
152,0.002368510708927845,0.41727042755211247,0.0287717668824218,0.04068942293855797,0.10510824387242156,0.040555355282690636,0.05735393346764044,0.2010436064899318,0.02991586865674969,0.042307427184547594
153,0.00291346269948742,0.4172639015791313,0.02867696673382022,0.040555355282690636,0.10481531456132188,0.040422604172722164,0.05716619504750295,0.20078890690967735,0.02981363727204961,0.04216285017380456
154,0.002539374376327293,0.41725746081291176,0.028583097523751475,0.040422604172722164,0.10452505278961302,0.040291148201269014,0.05698028822981897,0.2005361614160265,0.02971243297899863,0.04201972569000149
155,0.0025630309606815586,0.4172511035955143,0.028490144114909487,0.040291148201269014,0.10423741741564095,0.04016096644512494,0.05679618342470648,0.2002853423916108,0.029612238783778923,0.041878029700250716
156,0.002376132628442563,0.41724482831173537,0.02839809171235324,0.04016096644512494,0.10395236818975691,0.04003203845127178,0.05661385170722979,0.20003642278617656,0.02951303808246264,0.04173773872305231
157,0.002647986644244954,0.41723863338773937,0.028306925853614894,0.04003203845127178,0.10366986572945612,0.03990434422338111,0.05643326479831003,0.19978937610134978,0.029414814649608163,0.041598829812166664
158,0.0025008201131573814,0.4172325172897426,0.028216632399155017,0.03990434422338111,0.10338987149536163,0.039777864208786505,0.0562543950463012,0.19954417637590563,0.02931755262726082,0.041461280541059214
159,0.002501347362585453,0.41722647852274747,0.0281271975231506,0.039777864208786505,0.10311234776801943,0.03965257928590721,0.05607721540920443,0.1993007981715225,0.029221236514341213,0.04132506898789325
160,0.0025692990560940506,0.4172205156293239,0.028038607704602213,0.03965257928590721,0.10283725762547234,0.03952847075210474,0.05590169943749474,0.19905921655900205,0.029125851156405203,0.041190173721048336
161,0.0027449571138611416,0.4172146271884368,0.02795084971874737,0.03952847075210474,0.1025645649215821,0.03940552031195503,0.05572782125753528,0.1988194071049368,0.02903138173576018,0.04105657378514261
162,0.0021016891535896886,0.4172088118143171,0.02786391062876764,0.03940552031195503,0.10229423426507014,0.039283710065919304,0.05555555555555555,0.19858134585880852,0.028937813761923177,0.04092424868753855
163,0.002456456639376099,0.41720306815537433,0.027777777777777776,0.039283710065919304,0.10202623099924905,0.03916302249939787,0.05538487756217113,0.19834500934050012,0.0288451330624069,0.040793178385312406
164,0.002769976600492771,0.41719739489314944,0.027692438781085564,0.03916302249939787,0.10176052118241775,0.03904344047215152,0.055215763037423274,0.19811037452820623,0.028753325773820445,0.04066334327266874
165,0.002748556848298384,0.41719179074130586,0.027607881518711637,0.03904344047215152,0.10149707156889504,0.03892494720807615,0.05504818825631803,0.1978774188467267,0.02866237833327214,0.04053472416878221
166,0.002313541310213928,0.417186254444657,0.027524094128159014,0.03892494720807615,0.10123584959066678,0.03880752628531665,0.05488212999484517,0.1976461201561287,0.028572277470062434,0.04040730230604952
167,0.0022641888144199532,0.4171807847782291,0.027441064997422587,0.03880752628531665,0.10097682333962348,0.03869116162670684,0.05471756551645828,0.19741645674076416,0.02848301019765536,0.04028105931873538
168,0.002415718221536268,0.4171753805463576,0.02735878275822914,0.03869116162670684,0.10071996155036572,0.03857583749052298,0.05455447255899809,0.1971884072986286,0.028394563805917636,0.040155977231996924
169,0.0025651724168822025,0.4171700405818159,0.027277236279499045,0.03857583749052298,0.1004652335835564,0.038461538461538464,0.05439282932204212,0.19696195093104912,0.028306925853614894,0.04003203845127178
170,0.0022651574609383147,0.4171647637449747,0.02719641466102106,0.038461538461538464,0.1002126094097988,0.038348249442368525,0.05423261445466404,0.19673706713268987,0.02822008416115507,0.03990922575201567
171,0.002748623385224404,0.41715954892299106,0.02711630722733202,0.038348249442368525,0.09996205959402128,0.038235955645093626,0.05407380704358751,0.19651373578186235,0.028134026803569395,0.03978752226977601
172,0.0024204987910300666,0.4171543950290265,0.027036903521793755,0.038235955645093626,0.09971355528034982,0.038124642583151166,0.053916386601719206,0.1962919371311306,0.028048742103721838,0.03966691149058868
173,0.0024223648282501505,0.41714930100149133,0.026958193300859603,0.038124642583151166,0.09946706817745017,0.038014296063485276,0.053760333057047034,0.19607165179820002,0.027964218625738304,0.03954737724168542
174,0.002560117393550248,0.41714426580331593,0.026880166528523517,0.038014296063485276,0.09922257054432271,0.03790490217894517,0.05360562674188974,0.19585286075707972,0.027880445168647214,0.03942890368250032
175,0.002489043095771778,0.4171392884212467,0.02680281337094487,0.03790490217894517,0.09898003517653345,0.03779644730092272,0.05345224838248488,0.19563554532950875,0.027797410760223518,0.039311475295963905
176,0.0022071337378281315,0.4171343678651665,0.02672612419124244,0.03779644730092272,0.09873943539286541,0.037688918072220454,0.05330017908890261,0.19541968717663696,0.02771510465102843,0.03919507688007405
177,0.002438580189858314,0.4171295031674379,0.026650089544451305,0.037688918072220454,0.09850074502237512,0.03758230140014144,0.053149400345273386,0.1952052682909511,0.027633516308637713,0.039079693539733555
178,0.0021526820038385713,0.41712469338226893,0.026574700172636693,0.03758230140014144,0.09826393839183997,0.03747658444979307,0.052999894000318,0.19499227098843824,0.027552635412051336,0.038965310678844206
179,0.0020679517659867685,0.4171199375850998,0.026499947000159,0.03747658444979307,0.09802899031358234,0.037371754637596795,0.052851642258169,0.19478067790097747,0.027472451846277987,0.038851913992648104
180,0.0020669739174130628,0.41711523487201074,0.0264258211290845,0.037371754637596795,0.09779587607365714,0.037267799624996496,0.05270462766947299,0.19457047196895247,0.02739295569708791,0.03873948946030706
181,0.0024072967444065036,0.417110584359149,0.026352313834736494,0.037267799624996496,0.09756457142039028,0.03716470731235832,0.05255883312276367,0.1943616364340775,0.027314137245927912,0.038628023337711356
182,0.0021817062326078412,0.41710598518217523,0.026279416561381833,0.03716470731235832,0.09733505255325531,0.03706246583305506,0.052414241836095915,0.19415415483242868,0.02723598696499281,0.03851750215050967
183,0.002226285606029929,0.4171014364957276,0.026207120918047958,0.03706246583305506,0.09710729611207691,0.03696106354772864,0.05227083734893167,0.1939480109876747,0.02715849551244743,0.038407912687352
184,0.002207010298510825,0.41709693747290444,0.026135418674465834,0.03696106354772864,0.09688127916654961,0.036860489038724284,0.05212860351426869,0.19374318900449908,0.027081653727793968,0.03829924199333812
185,0.0023987683765722256,0.4170924873047623,0.026064301757134346,0.036860489038724284,0.09665697920606098,0.036760731104690386,0.051987524491003634,0.19353967326220842,0.027005452627379415,0.0381914773636641
186,0.001926938204078322,0.4170880851998316,0.025993762245501817,0.036760731104690386,0.09643437412980908,0.036661778755338326,0.05184758473652126,0.1933374484085199,0.026929883400038077,0.03808460633745993
187,0.0020522275276055875,0.4170837303836473,0.02592379236826063,0.036661778755338326,0.09621344223720367,0.036563621206356534,0.051708768999501914,0.1931364993535221,0.026854937402864477,0.03797861669181145
188,0.001891415551333517,0.41707942209829446,0.025854384499750957,0.036563621206356534,0.09599416221854198,0.03646624787447364,0.05157106231293967,0.19293681126380374,0.026780606157111985,0.037873496435960184
189,0.0020887911208388307,0.4170751596019686,0.025785531156469834,0.03646624787447364,0.09577651314594973,0.036369648372665396,0.05143444998736397,0.19273836955674428,0.026706881344212834,0.03776923380567478
190,0.0018783542792345379,0.41707094216855,0.025717224993681984,0.036369648372665396,0.09556047446457822,0.03627381250550058,0.051298917604257706,0.19254115989496157,0.02663375480191529,0.03766581725778815
191,0.0021431142673725137,0.41706676908719115,0.025649458802128853,0.03627381250550058,0.09534602598404936,0.03617873026462108,0.05116445100966509,0.19234516818091105,0.02656121852053392,0.037563235464894505
192,0.001950739969747987,0.4170626396619175,0.025582225504832544,0.03617873026462108,0.09513314787014007,0.03608439182435161,0.05103103630798288,0.19215038055163175,0.02648926463930908,0.03746147731020095
193,0.0019973860913250173,0.4170585532112403,0.02551551815399144,0.03608439182435161,0.09492182063669834,0.035990787537434725,0.05089865985592876,0.1919567833736344,0.026417885442871873,0.03736053188252816
194,0.0017894193899640018,0.4170545090677821,0.02544932992796438,0.035990787537434725,0.0947120251377833,0.0358979079308869,0.05076730825668095,0.19176436323792698,0.026347073357811,0.03726038847145516
195,0.0023320683398774375,0.4170505065779126,0.025383654128340476,0.0358979079308869,0.09450374256002186,0.03580574370197164,0.05063696835418333,0.19157310695517338,0.026276820949338062,0.037161036562603354
196,0.002130560380528834,0.4170465451013975,0.025318484177091666,0.03580574370197164,0.0942969544151752,0.03571428571428571,0.050507627227610534,0.19138300155098084,0.026207120918047958,0.03706246583305506
197,0.0019114055636103963,0.41704262401105613,0.025253813613805267,0.03571428571428571,0.09409164253290792,0.03562352499395482,0.05037927218598783,0.1911940342613123,0.02613796609677124,0.03696466614690204
198,0.001984216074541376,0.41703874269243113,0.025189636092993916,0.03562352499395482,0.09388778905375353,0.035533452725935076,0.050251890762960605,0.19100619252801945,0.02606934944751535,0.03686762755091976
199,0.0021067954539498272,0.41703490054346704,0.025125945381480302,0.035533452725935076,0.09368537642227019,0.0354440602504168,0.05012547071170855,0.19081946399449307,0.026001264058491753,0.03677134027036314
200,0.002157006290135094,0.41703109697419916,0.025062735355854276,0.0354440602504168,0.09348438738038013,0.035355339059327376,0.05,0.19063383650142657,0.025933703141226196,0.036675794704879826
201,0.0016368024591130717,0.4170273314064515,0.025,0.035355339059327376,0.09328480496088751,0.035267280792929914,0.049875466805381644,0.1904492980826896,0.02586666002774928,0.03658098142453705
202,0.001915655090992755,0.41702360327354376,0.024937733402690822,0.035267280792929914,0.09308661248116855,0.03517987723651459,0.04975185951049946,0.19026583696130817,0.025800128167864825,0.03648689116595855
203,0.0020372490696484924,0.4170199120200071,0.02487592975524973,0.03517987723651459,0.09288979353702907,0.03509312031717982,0.049629166698546515,0.1900834415455479,0.0257341011264934,0.03639351482856771
204,0.001999425274726252,0.4170162571013082,0.024814583349273257,0.03509312031717982,0.09269433199672365,0.03500700210070024,0.049507377148833714,0.1899021004250977,0.02566857258108865,0.036300843470933736
205,0.002228414972733732,0.4170126379835814,0.024753688574416857,0.03500700210070024,0.09250021199513185,0.03492151478847891,0.04938647983247948,0.1897218023673501,0.025603536319124053,0.036208868307217354
206,0.0017713637536013148,0.41700905414336903,0.02469323991623974,0.03492151478847891,0.09230741792808635,0.034836650714580884,0.04926646390821465,0.18954253631377588,0.02553898623564786,0.036117580703713
207,0.0020340046898908296,0.4170055050673686,0.024633231954107326,0.034836650714580884,0.09211593444684844,0.034752402342845795,0.04914731871829904,0.18936429137639021,0.025474916330904023,0.03602697217548431
208,0.0018504453497986382,0.4170019902521879,0.02457365935914952,0.034752402342845795,0.0919257464527264,0.03466876226407682,0.04902903378454601,0.18918705683430725,0.02541132070801706,0.035937034383090004
209,0.0018865790931919624,0.4169985092041072,0.024514516892273006,0.03466876226407682,0.09173683909183221,0.03458572319330373,0.048911598804451846,0.18901082213038034,0.0253481935707388,0.035847759129397305
210,0.0015938925269019149,0.4169950614388475,0.024455799402225923,0.03458572319330373,0.09154919774997261,0.03450327796711771,0.048795003647426664,0.18883557686792618,0.02528552922125508,0.03575913835648014
211,0.0017802190337841664,0.4169916464813467,0.024397501823713332,0.03450327796711771,0.09136280804767039,0.034421419541075714,0.04867923835112355,0.1886613108075294,0.025223322058050515,0.035671164142599486
212,0.0018357607317317527,0.41698826386554055,0.024339619175561773,0.034421419541075714,0.09117765583531193,0.03434014098717226,0.04856429311786321,0.18848801386392605,0.025161566573829546,0.03558382869926328
213,0.0019125913535349166,0.41698491313415137,0.024282146558931603,0.03434014098717226,0.09099372718841726,0.03425943549137658,0.048450158311150925,0.18831567610296315,0.025100257353491997,0.035497124368363386
214,0.0018323818809616262,0.4169815938384813,0.024225079155575462,0.03425943549137658,0.09081100840302896,0.03417929635123316,0.04833682445228318,0.18814428773863226,0.025039389072161508,0.035411043619387475
215,0.0020579085527974565,0.4169783055382127,0.02416841222614159,0.03417929635123316,0.09062948599121647,0.034099716973523674,0.04822428221704121,0.18797383913017535,0.02497895649326517,0.03532557904670309
216,0.0022232339986673006,0.41697504780121264,0.024112141108520606,0.034099716973523674,0.09044914667669228,0.034020690871988585,0.048112522432468816,0.1878043207792596,0.024918954466662813,0.03524072336691217
217,0.0019491319343854503,0.4169718202033442,0.024056261216234408,0.034020690871988585,0.0902699773905368,0.03394221166510653,0.048001536073731935,0.18763572332722125,0.024859377926824477,0.03515646941627353
218,0.0017375227283764404,0.41696862232828236,0.024000768036865967,0.03394221166510653,0.09009196526702866,0.03386427307392982,0.04789131426105757,0.18746803755237418,0.024800221891054547,0.03507281014819147
219,0.0015769344608858181,0.4169654537673345,0.023945657130528784,0.03386427307392982,0.0899150976395775,0.033786868919974296,0.04778184825674966,0.18730125436738326,0.024741481457761196,0.03498973863076834
220,0.0018359955565817878,0.41696231411926676,0.02389092412837483,0.033786868919974296,0.08973936203675612,0.033709993123162106,0.04767312946227961,0.18713536481669962,0.024683151804769755,0.034907248044419324
221,0.002152886128734513,0.41695920299013445,0.023836564731139806,0.033709993123162106,0.08956474617842919,0.03363363969981562,0.04756514941544941,0.1869703600740564,0.024625228187678688,0.03482533167954743
222,0.0013710254993953934,0.41695611999311727,0.023782574707724706,0.03363363969981562,0.08939123797197585,0.033557802760701215,0.04745789978762495,0.18680623144002317,0.024567705938256964,0.03474398293427702
223,0.0018035295383584354,0.41695306474835914,0.023728949893812475,0.033557802760701215,0.08921882550860329,0.03348247650912125,0.047351372381037836,0.18664297033961796,0.024510580462881508,0.034663195312244044
224,0.0018320047685446018,0.41695003688281196,0.023675686190518918,0.03348247650912125,0.08904749705974901,0.03340765523905305,0.0472455591261534,0.18648056831997392,0.024453847241013647,0.03458296242044139
225,0.0018156269568599043,0.4169470360300839,0.0236227795630767,0.03340765523905305,0.08887724107356897,0.03333333333333333,0.04714045207910317,0.18631901704806086,0.024397501823713332,0.03450327796711771
226,0.001970720888480587,0.4169440618302914,0.023570226039551584,0.03333333333333333,0.0887080461715093,0.033259505261886965,0.047036043419179864,0.18615830830845903,0.024341539832190087,0.034424135759728136
227,0.0016355426966903842,0.41694111392991584,0.023518021709589932,0.033259505261886965,0.08853990114495947,0.0331861655799986,0.04693232544639321,0.18599843400118357,0.024285956956389614,0.034345529702935404
228,0.002111106655330933,0.41693819198166276,0.023466162723196606,0.0331861655799986,0.08837279495198408,0.033113308926626096,0.0468292905790847,0.18583938613955928,0.024230748953614958,0.03426745379665996
229,0.0017228799799334866,0.41693529564432585,0.02341464528954235,0.033113308926626096,0.08820671671413181,0.03304093002275449,0.046726931351599776,0.18568115684814332,0.024175911647181345,0.03418990213417753
230,0.0015491762409245162,0.41693242458265417,0.023363465675799888,0.03304093002275449,0.0880416557133187,0.03296902366978935,0.04662524041201569,0.18552373836069505,0.024121440925103613,0.034112868900262945
231,0.0019578856395175417,0.41692957846722256,0.023312620206007845,0.03296902366978935,0.08787760138878414,0.03289758474798845,0.046524210519923545,0.1853671230181916,0.02406733273881543,0.034036348369378785
232,0.0016157857273110682,0.4169267569743058,0.023262105259961773,0.03289758474798845,0.08771454333411749,0.032826608214930636,0.046423834544262965,0.18521130326688814,0.024013583101919256,0.03396033490390759
233,0.0016439961073135712,0.4169239597857559,0.023211917272131483,0.032826608214930636,0.08755247129435323,0.03275608910402092,0.046324105461207944,0.18505627165642125,0.023960188088966314,0.03388482295242645
234,0.001720288129283912,0.4169211865888823,0.023162052730603972,0.03275608910402092,0.08739137516313306,0.032686022523030676,0.04622501635210243,0.1849020208379546,0.02390714383426562,0.03380980704802276
235,0.0018905555144276963,0.4169184370763355,0.023112508176051216,0.032686022523030676,0.08723124497993277,0.03261640365267211,0.04612656040144426,0.18474854356236572,0.02385444653072133,0.03373528180664993
236,0.0018392189593742516,0.41691571094599367,0.02306328020072213,0.03261640365267211,0.08707207092735259,0.032547227745205964,0.046028730894916166,0.18459583267847293,0.02380209242869756,0.03366124192552205
237,0.0019712560030759915,0.4169130079008515,0.023014365447458083,0.032547227745205964,0.08691384332846873,0.032478490123081544,0.04593152121746253,0.18444388113130086,0.02375007783490996,0.0335876821815463
238,0.0018366202992228303,0.41691032764891284,0.022965760608731265,0.032478490123081544,0.08675655264424513,0.03241018617760822,0.045834924851410566,0.18429268196038412,0.02369839911134326,0.03351459742979214
239,0.0019464869204907495,0.4169076699030853,0.022917462425705283,0.03241018617760822,0.08660018947100322,0.03234231136765754,0.045738935374634825,0.18414222829810806,0.023647052674194112,0.03344198260199628
240,0.0018948810529279645,0.4169050343810777,0.022869467687317412,0.03234231136765754,0.08644474453794854,0.03227486121839514,0.04564354645876384,0.18399251336808514,0.02359603499283849,0.033369832705102326
241,0.0014948028119185022,0.41690242080530027,0.02282177322938192,0.03227486121839514,0.08629020870475254,0.03220783132004154,0.0455487518674277,0.18384353048356666,0.023545342588823025,0.03329814281983436
242,0.0013823478684706495,0.41689982890276706,0.02277437593371385,0.03220783132004154,0.08613657295918817,0.03214121732666125,0.045454545454545456,0.18369527304588873,0.02349497203487957,0.03322690809930329
243,0.0017520739496281017,0.41689725840500097,0.022727272727272728,0.03214121732666125,0.08598382841481776,0.03207501495497921,0.045360921162651446,0.18354773454295106,0.02344491995396243,0.03315612376764527
244,0.001707400948365898,0.416894709047941,0.022680460581325723,0.03207501495497921,0.08583196630873201,0.032009219983223994,0.045267873021259265,0.18340090854772878,0.02339518301830757,0.033085785118691285
245,0.001501654734041327,0.41689218057185184,0.022633936510629633,0.032009219983223994,0.08568097799933853,0.031943828249996996,0.045175395145262566,0.18325478871681541,0.023345757948513273,0.033015887514666956
246,0.0017970336878977457,0.41688967272123567,0.022587697572631283,0.031943828249996996,0.08553085496419884,0.03187883565316692,0.045083481733371615,0.18310936878899692,0.023296641512641637,0.03294642638492186
247,0.0016080656294901487,0.416887185244746,0.022541740866685808,0.03187883565316692,0.08538158879791236,0.031814238148788886,0.04499212706658476,0.18296464258385572,0.023247830525340383,0.032877397224687605
248,0.0013539299238903477,0.41688471789510373,0.02249606353329238,0.031814238148788886,0.08523317121004648,0.031750031750047626,0.04490132550669373,0.18282060400040395,0.02319932184698439,0.032808795593863765
249,0.0015220047178858796,0.41688227042901554,0.022450662753346864,0.031750031750047626,0.08508559402311132,0.031686212526223896,0.04481107149482208,0.18267724701574545,0.023151112382836504,0.03274061711583109

